Fluid deformable surfaces with variable thickness - a Surface Shallow-Water-Helfrich model

Epithelial tissues play a fundamental role in morphogenesis. Mechanically they can be viewed as thin soft materials exhibiting a solid-fluid duality. The Surface Navier-Stokes-Helfrich model accounts for these properties by combining bending and surface hydrodynamics. In order to account for varying cell thickness we incorporate a thickness field in the spirit of a shallow-water equation, but defined on the (self-)evolving surface. This replaces the inextensibility constraint of the two-dimensional fluid and with it the conservation of surface area by an incompressibility constraint of the thin film fluid allowing for changes in surface area. We develop a numerical scheme based on surface finite elements, perform convergence tests, demonstrate the impact on shape evolution of closed surfaces with a constant enclosed volume and discuss implications on modeling morphogenesis.

==> images/Re_0.01_full_area.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Re_0.01_full_area.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79995728bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75000008)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Re_0.01_full_area.pdf}}%
    \put(0.2295356,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Re_0.01_full_area.pdf}}%
    \put(0.39976402,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Re_0.01_full_area.pdf}}%
    \put(0.56999245,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Re_0.01_full_area.pdf}}%
    \put(0.74022088,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Re_0.01_full_area.pdf}}%
    \put(0.91044931,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1.00\end{tabular}}}}%
    \put(0.56999245,0.05970393){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}time $t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Re_0.01_full_area.pdf}}%
    \put(0.21434463,0.20507705){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}12.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Re_0.01_full_area.pdf}}%
    \put(0.21434463,0.31939036){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}12.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Re_0.01_full_area.pdf}}%
    \put(0.21434463,0.43370363){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}13.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Re_0.01_full_area.pdf}}%
    \put(0.21434463,0.54801691){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}13.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Re_0.01_full_area.pdf}}%
    \put(0.21434463,0.66233019){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}13.4\end{tabular}}}}%
    \put(0.08810425,0.42326394){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}area $|\surf|$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Re_0.01_full_area.pdf}}%
  \end{picture}%
\endgroup%


==> images/Re_0.5_full_area.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Re_0.5_full_area.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.79995728bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75000008)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Re_0.5_full_area.pdf}}%
    \put(0.2295356,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Re_0.5_full_area.pdf}}%
    \put(0.39976402,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Re_0.5_full_area.pdf}}%
    \put(0.56999245,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Re_0.5_full_area.pdf}}%
    \put(0.74022088,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Re_0.5_full_area.pdf}}%
    \put(0.91044931,0.1145908){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1.00\end{tabular}}}}%
    \put(0.56999245,0.05970393){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}time $t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Re_0.5_full_area.pdf}}%
    \put(0.21434463,0.20507705){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}12.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Re_0.5_full_area.pdf}}%
    \put(0.21434463,0.31939036){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}12.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Re_0.5_full_area.pdf}}%
    \put(0.21434463,0.43370363){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}13.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Re_0.5_full_area.pdf}}%
    \put(0.21434463,0.54801691){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}13.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Re_0.5_full_area.pdf}}%
    \put(0.21434463,0.66233019){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}13.4\end{tabular}}}}%
    \put(0.08810425,0.42326394){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}area $|\surf|$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Re_0.5_full_area.pdf}}%
  \end{picture}%
\endgroup%


==> images/overview_sw.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview_sw.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3328.83178711bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32624058)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{overview_sw.pdf}}%
    \put(-0.00103264,0.31066731){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.31833059,0.31066144){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.47892495,0.31066731){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.65211783,0.31066144){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
    \put(0.81228843,0.31066731){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/panel_no_thickness.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'panel_no_thickness.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3313.44616699bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4352648)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{panel_no_thickness.pdf}}%
    \put(0.02617418,0.41036126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=0$\end{tabular}}}}%
    \put(0.20266541,0.41036126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=25$\end{tabular}}}}%
    \put(0.39501085,0.41036126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=50$\end{tabular}}}}%
    \put(0.56087814,0.41036126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=100$\end{tabular}}}}%
    \put(0.72284241,0.41036126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=200$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{panel_no_thickness.pdf}}%
    \put(0.95441736,0.252387){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}-6.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{panel_no_thickness.pdf}}%
    \put(0.95441736,0.32236236){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}0.95\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{panel_no_thickness.pdf}}%
    \put(0.95441736,0.39233773){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(1.00835136,0.32555923){\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\meanCurv$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{panel_no_thickness.pdf}}%
    \put(0.95394546,0.037094){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{panel_no_thickness.pdf}}%
    \put(0.95394546,0.10669204){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}0.0075\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{panel_no_thickness.pdf}}%
    \put(0.95394546,0.17629007){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}0.015\end{tabular}}}}%
    \put(1.03240639,0.10987167){\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\veloT$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{panel_no_thickness.pdf}}%
  \end{picture}%
\endgroup%


==> images/sketch.pdf_tex <==
%% Creator: Inkscape 1.4.4 (dcaf3e7d9e, 2026-05-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sketch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{446.77459717bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71439367)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.65209401,0.31824029){\color[rgb]{0.47058824,0.36862745,0.94117647}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Omega^-$\end{tabular}}}}%
    \put(0.97527681,0.34972236){\color[rgb]{1,0.69019608,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\mathcal{S}$\end{tabular}}}}%
    \put(0.30762483,0.48883416){\color[rgb]{0.39215686,0.56078431,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\mathcal{S}^+$\end{tabular}}}}%
    \put(0.45688539,0.41015922){\color[rgb]{0.47058824,0.36862745,0.94117647}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}$\mathcal{S}^-$\end{tabular}}}}%
    \put(0.59706849,0.57632582){\color[rgb]{0.8627451,0.14901961,0.49803922}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$S$\end{tabular}}}}%
    \put(0.64942302,0.6538406){\color[rgb]{0.8627451,0.14901961,0.49803922}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$S^+_\xi$\end{tabular}}}}%
    \put(0.64630564,0.56074897){\color[rgb]{0.8627451,0.14901961,0.49803922}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$S^-_\xi$\end{tabular}}}}%
    \put(0.75763784,0.61882226){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\xi\bm{\nu}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sketch.pdf}}%
    \put(0.64383865,0.64049824){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textsl{ξ}\textbf{\textsl{ν}}\end{tabular}}}}%
    \put(0.6572746,0.22953932){\color[rgb]{1,0.69019608,0}\transparent{0.99215698}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\Omega$\end{tabular}}}}%
  \end{picture}%
\endgroup%

